Achievable Information Rates and Concatenated Codes for the DNA Nanopore Sequencing Channel

The errors occurring in DNA-based storage are correlated in nature, which is a direct consequence of the synthesis and sequencing processes. In this paper, we consider the memory-$k$ nanopore channel model recently introduced by Hamoum et al., which models the inherent memory of the channel. We derive the maximum a posteriori (MAP) decoder for this channel model. The derived MAP decoder allows us to compute achievable information rates for the true DNA storage channel assuming a mismatched decoder matched to the memory-$k$ nanopore channel model, and quantify the loss in performance assuming a small memory length--and hence limited decoding complexity. Furthermore, the derived MAP decoder can be used to design error-correcting codes tailored to the DNA storage channel. We show that a concatenated coding scheme with an outer low-density parity-check code and an inner convolutional code yields excellent performance.

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k1_N112_Orate_LLR.txt <==
numSeq AIR
1 1.306595
2 1.406884
3 1.441770
4 1.465847
5 1.487177
6 1.498160
7 1.498623
8 1.499000
9 1.499274
10 1.499418

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k1_N112_Orate_LLR_2.txt <==
numSeq AIR
1 1.116595
2 1.229884
3 1.291770
4 1.325847
5 1.352878
6 1.375602
7 1.390057
8 1.397281
9 1.402566
10 1.409205

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k2_N112_Orate_LLR.txt <==
numSeq AIR
1	1.283972
2	1.386790
3	1.429455
4	1.459161
5	1.471139
6	1.480303
7	1.488430
8	1.492323
9	1.495249
10	1.497803



==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k2_N112_Orate_LLR_2.txt <==
numSeq AIR
1 1.135620
2 1.249024
3 1.310250
4 1.339847
5 1.372878
6 1.392602
7 1.402257
8 1.409281
9 1.416566
10 1.421205

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k3_N112_Orate_LLR.txt <==
numSeq AIR
1	1.253972
2	1.356790
3	1.409455
4	1.440161
5	1.449139
6	1.458303
7	1.470430
8	1.476323
9	1.479249
10	1.480803

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k3_N112_Orate_LLR_2.txt <==
numSeq AIR
1 1.164014
2 1.274024
3 1.325250
4 1.364847
5 1.387878
6 1.407602
7 1.417257
8 1.423281
9 1.429566
10 1.431020

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k5_N112_Orate_LLR.txt <==
numSeq AIR
1	1.228622
2	1.341589
3	1.394455
4	1.425161
5	1.433139
6	1.448303
7	1.459430
8	1.460323
9	1.462249
10	1.469803

==> Figures/AIR_DNA_corrolatedChannel_CC_0.75_k5_N112_Orate_LLR_2.txt <==
numSeq AIR
1	1.209892
2	1.323589
3	1.375455
4	1.409161
5	1.414139
6	1.425303
7	1.439430
8	1.442323
9	1.445249
10	1.450803

==> Figures/AIR_DNA_corrolatedChannel_CC_k1_N10002_Orate_LLR.txt <==
numSeq AIR
1 0.650007
2 0.766866
3 0.777388
4 0.815025
5 0.829316
6 0.842839
7 0.859171
9 0.845088
8 0.834914
10 0.863842
11 0.858533
12 0.851925
13 0.854418
14 0.858385
16 0.861755
15 0.848772
17 0.871768
18 0.871504
19 0.871969
20 0.887070


==> Figures/AIR_DNA_corrolatedChannel_CC_k1_N112_Orate_LLR.txt <==
numSeq AIR
1 0.917730
2 0.984589
3 0.994513
4 0.997231
5 0.998118
6 0.998773
7 0.999082
8 0.999333
9 0.999516
10 0.999612


==> Figures/AIR_DNA_corrolatedChannel_CC_k2_N10002_Orate_LLR.txt <==
numSeq AIR
1 0.567344
2 0.667266
3 0.697703
4 0.723642
5 0.738687
6 0.747685
7 0.754239
8 0.760858
9 0.769429
10 0.766187
16 0.787617


==> Figures/AIR_DNA_corrolatedChannel_CC_k2_N112_Orate_LLR.txt <==
numSeq AIR
1 0.895981
2 0.951193
3 0.972970
4 0.986107
5 0.987426
6 0.990202
7 0.995620
8 0.996882
9 0.998166
10 0.999202


==> Figures/AIR_DNA_corrolatedChannel_CC_k3_N10002_Orate_LLR.txt <==
numSeq AIR
1 0.507013
2 0.637895
3 0.668777
4 0.689750
5 0.706769
6 0.729779
7 0.733838
8 0.752042
10 0.755989
11 0.751206
12 0.752420
13 0.755359
14 0.768560
15 0.762254
16 0.768332
17 0.762083
18 0.783049
19 0.787431


==> Figures/AIR_DNA_corrolatedChannel_CC_k5_N10002_Orate_LLR_new.txt <==
numSeq AIR
1 0.652807
2 0.766866
3 0.787388
4 0.815025
5 0.829316
6 0.842839
7 0.849171
8 0.850914
9 0.858088
10 0.863842


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N10000_Orate_LLR.txt <==
numSeq AIR
1 0.110779
2 0.165639
3 0.210006
4 0.240543
5 0.282039
6 0.298277
7 0.321767
8 0.332237
9 0.360805
10 0.369000
11 0.377998
12 0.390870
13 0.400723
14 0.408815
15 0.412072
16 0.422223
17 0.424720
18 0.432761
19 0.431922
20 0.434376


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N10000_Orate_LLR_dataset2.txt <==
numSeq AIR
1 0.159112
2 0.244846
3 0.304940
4 0.347666
5 0.380941
6 0.400558
7 0.424306
8 0.438150
9 0.451845
10 0.463388


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.592930
2 1.776910

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.522158
2 1.725398

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N110_Orate_LLR.txt <==
numSeq AIR
1 0.979989
2 1.193767
3 1.298606
4 1.349509
5 1.389506
6 1.402867
7 1.402716
8 1.406242
9 1.412584
10 1.412634


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k1_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.133445
2 1.314742
3 1.405886
4 1.456069
5 1.487989
6 1.524020
7 1.530208
8 1.538489
9 1.549268
10 1.559189


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N10000_Orate_LLR.txt <==
numSeq AIR
1 0.108568
2 0.165008
3 0.202411
4 0.232536
5 0.265628
6 0.300541
7 0.313819
8 0.338758
9 0.356287
10 0.368711
11 0.374280
12 0.380647
13 0.389218
14 0.401644
15 0.407587
16 0.416266
17 0.427542
18 0.425919
19 0.428839
20 0.435498
21 0.438768


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N10000_Orate_LLR_dataset2.txt <==
numSeq AIR
1 0.148753
2 0.227917
3 0.287885
4 0.335204
5 0.368293
6 0.396311
7 0.411791
8 0.430885
9 0.441232
10 0.452545

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.581452
2 1.765380

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.532570
2 1.735213

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N110_Orate_LLR.txt <==
numSeq AIR
1 0.988921
2 1.203184
3 1.301629
4 1.363455
5 1.406103
6 1.421295
7 1.422165
8 1.426016
9 1.432494
10 1.433586


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k2_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.112704
2 1.292791
3 1.368141
4 1.418535
5 1.453288
6 1.486602
7 1.501352
8 1.510306
9 1.526378
10 1.538189

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k3_N10000_Orate_LLR.txt <==
numSeq AIR
1 0.108270
3 0.200280
4 0.223490
5 0.258883
6 0.281994
7 0.301525
8 0.320605
10 0.362371
12 0.385301
14 0.395173
15 0.405148
16 0.407093


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k3_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.569772
2 1.752043

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k3_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.540423
2 1.741024

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k3_N110_Orate_LLR.txt <==
numSeq AIR
1 0.997921
2 1.219184
3 1.312229
4 1.381455
5 1.420103
6 1.441295
7 1.442165
8 1.446016
9 1.452494
10 1.453586

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k3_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.080704
2 1.270791
3 1.346141
4 1.396535
5 1.431288
6 1.464602
7 1.479352
8 1.489306
9 1.504378
10 1.511586

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k5_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.560698

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k5_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.548501


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k5_N110_Orate_LLR.txt <==
numSeq AIR
1 1.024711
2 1.228434
3 1.319349
4 1.380755
5 1.420203
6 1.450105
7 1.451005
8 1.453116
9 1.460014
10 1.462186

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k5_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.062804
2 1.252491
3 1.332181
4 1.390120
5 1.428218
6 1.457002
7 1.462352
8 1.470206
9 1.481378
10 1.490086

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k6_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.556210

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k6_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.553570


==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k6_N110_Orate_LLR.txt <==
numSeq AIR
1 1.033451
2 1.232570
3 1.320892
4 1.383302
5 1.422011
6 1.452890
7 1.454425
8 1.458802
9 1.463377
10 1.467025

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k6_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.058012
2 1.249066
3 1.330025
4 1.389860
5 1.428001
6 1.456921
7 1.460089
8 1.468154
9 1.478302
10 1.488236

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k7_N110_AL_Dataset0.txt <==
numSeq AIR
1 1.555210

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k7_N110_AL_Dataset1.txt <==
numSeq AIR
1 1.554210

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k7_N110_Orate_LLR.txt <==
numSeq AIR
1 1.042311
2 1.242984
3 1.322869
4 1.385245
5 1.424783
6 1.454225
7 1.456215
8 1.460326
9 1.465214
10 1.470286

==> Figures/AIR_DNA_corrolatedChannel_Uncoded_k7_N110_Orate_LLR_2.txt <==
numSeq AIR
1 1.051284
2 1.246231
3 1.328291
4 1.388280
5 1.427928
6 1.456200
7 1.458108
8 1.465020
9 1.472988
10 1.485286

==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_CC_k1_N10002_Orate_LLR.txt <==
numSeq AIR
1 0.486459
2 0.578860
3 0.606748
4 0.617835
5 0.632555
6 0.637368
7 0.645408
8 0.654536
9 0.660814
10 0.658780
11 0.667371
12 0.661582
13 0.663699
14 0.667303
15 0.673127
16 0.675275
17 0.675082
18 0.675821
19 0.678551
20 0.674865

==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_CC_k1_N110_Orate_LLR.txt <==
numSeq AIR
1 1.077030
2 1.187777
3 1.248556
4 1.296134
5 1.326901
6 1.343254
7 1.346115
8 1.348720
9 1.351153
10 1.336044

==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_Uncoded_k1_N100000_Orate_LLR.txt <==
numSeq AIR
1 0.105635
2 0.153312
3 0.174581
4 0.201714
5 0.230523
6 0.249267
7 0.269201
8 0.289466
9 0.305501
10 0.318776
12 0.339816
11 0.330856
13 0.350619
14 0.356542
15 0.365891
16 0.375331
17 0.382391
19 0.394788
18 0.387948
20 0.401044
21 0.405287
22 0.410095
23 0.413790
24 0.418294
25 0.419788
26 0.422184
27 0.424923
28 0.427911
29 0.430486
30 0.433498


==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_Uncoded_k1_N110_Orate_LLR.txt <==
numSeq AIR
1 0.937030
2 1.137777
3 1.238556
4 1.296134
5 1.326901
6 1.343254
7 1.343115
8 1.334720
9 1.319153
10 1.296044


==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_Uncoded_k2_N100000_Orate_LLR.txt <==
numSeq AIR
1 0.119627
2 0.151912
3 0.180320
4 0.207124
5 0.232956
6 0.253467
7 0.274201
8 0.285177
9 0.301051
10 0.311640
11 0.324315
12 0.336045
13 0.345082
14 0.353447
15 0.360942
16 0.368176
17 0.375780
18 0.381838
19 0.387769
20 0.391344
21 0.396648
22 0.401526
23 0.406793
24 0.409697
25 0.413611
26 0.417968
27 0.421376
28 0.424874
29 0.428642
30 0.431552


==> Figures/AIR_DNA_corrolatedChannel_iidDecoding_Uncoded_k3_N100000_Orate_LLR.txt <==
numSeq AIR
1 0.098101
2 0.134711
3 0.163499
4 0.190008
5 0.217734
6 0.250410
7 0.267781
8 0.287542
9 0.303183
10 0.316747
11 0.327646
12 0.340413
13 0.350502
14 0.358831
15 0.366195
17 0.379244
16 0.373740
18 0.383864
19 0.390668
20 0.397398
21 0.401029
22 0.404511
23 0.408482
24 0.412498
25 0.417182
26 0.420639
27 0.422058
28 0.425389
29 0.427362
30 0.430404



==> Figures/Conc_code_DNA_iidDecoding_kmer-len1_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n208_k104.txt <==
numSeq pins pdel psubs BER FER
1 1.094440e-02 5.380830e-02 4.529430e-02 9.432992e-03 3.891051e-01
2 1.094440e-02 5.380830e-02 4.529430e-02 2.266956e-03 1.251564e-01
3 1.094440e-02 5.380830e-02 4.529430e-02 4.504566e-04 3.522367e-02
4 1.094440e-02 5.380830e-02 4.529430e-02 1.510564e-04 1.263105e-02
5 1.094440e-02 5.380830e-02 4.529430e-02 4.987364e-05 5.285971e-03
6 1.094440e-02 5.380830e-02 4.529430e-02 3.394855e-05 3.338675e-03
7 1.094440e-02 5.380830e-02 4.529430e-02 2.402129e-05 2.101547e-03
8 1.094440e-02 5.380830e-02 4.529430e-02 3.689113e-05 2.209749e-03
9 1.094440e-02 5.380830e-02 4.529430e-02 3.558332e-05 1.736382e-03
10 1.094440e-02 5.380830e-02 4.529430e-02 3.985236e-05 1.785523e-03


==> Figures/Conc_code_DNA_kmer-len1_corrChannel_CC_2,1,2+LDPC3,6_Optimized_n208_k104.txt <==
numSeq pins pdel psubs BER FER
1 1.094440e-02 5.380830e-02 4.529430e-02 1.118183e-03 8.196721e-02
2 1.094440e-02 5.380830e-02 4.529430e-02 1.722729e-05 2.086332e-03
3 1.094440e-02 5.380830e-02 4.529430e-02 7.694818e-07 1.252855e-04


==> Figures/Conc_code_DNA_kmer-len2_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n208_k104.txt <==
numSeq pins pdel psubs BER FER
1 1.094440e-02 5.380830e-02 4.529430e-02 1.996268e-03 1.443001e-01
2 1.094440e-02 5.380830e-02 4.529430e-02 4.313390e-05 4.252062e-03
3 1.094440e-02 5.380830e-02 4.529430e-02 2.259100e-06 2.346531e-04


==> Figures/Conc_code_DNA_kmer-len3_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n208_k104.txt <==
numSeq pins pdel psubs BER FER
1 1.094440e-02 5.380830e-02 4.529430e-02 2.226996e-03 1.662398e-01
2 1.094440e-02 5.380830e-02 4.529430e-02 4.566706e-05 4.719875e-03
3 1.094440e-02 5.380830e-02 4.529430e-02 2.259100e-06 2.721359e-04

==> Figures/Conc_code_DNA_kmer-len4_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n208_k104.txt <==
numSeq pins pdel psubs BER FER
1 1.094440e-02 5.380830e-02 4.529430e-02 2.306775e-03 1.828429e-01
2 1.094440e-02 5.380830e-02 4.529430e-02 6.781691e-05 6.538084e-03
3 1.094440e-02 5.380830e-02 4.529430e-02 4.259100e-06 4.021359e-04

==> Figures/Conc_code_DNA_kmer-len5Channel_kmer-len3Decoding_corrChannel_CC_2,1,2+LDPC_2,10_Optimized_n10000_k8000.txt <==
numSeq pins pdel psubs BER FER
1 1.716600e-02 2.861600e-02 2.315000e-02 1.530152e-06 2.167892e-03
2 1.716600e-02 2.861600e-02 2.315000e-02 2.032285e-06 2.680341e-03
5 1.716600e-02 2.861600e-02 2.315000e-02 1.050933e-06 1.522050e-03

==> Figures/Conc_code_DNA_kmer-len5_corrChannel_CC_2,1,2+LDPC_2,10_Optimized_n10000_k8000.txt <==
numSeq pins pdel psubs BER FER
1 1.716600e-02 2.861600e-02 2.315000e-02 8.373156e-08 4.385672e-04
2 1.716600e-02 2.861600e-02 2.315000e-02 1.045667e-07 5.211083e-04
5 1.716600e-02 2.861600e-02 2.315000e-02 7.245251e-08 3.553358e-04



==> Figures/Conc_code_DNA_kmer-len5_corrChannel_CC_2,1,2+LDPC_2,10_Optimized_n10000_k8000_dataset.txt <==
numSeq pins pdel psubs BER FER
1 1.716600e-02 2.861600e-02 2.315000e-02 2.672110e-07 7.089490e-04
2 1.716600e-02 2.861600e-02 2.315000e-02 4.781125e-07 8.245110e-04
5 1.716600e-02 2.861600e-02 2.315000e-02 2.056218e-07 5.107727e-04

==> Figures/Conc_code_DNA_kmer-len5_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n228_k114_R0375.txt <==
numSeq pins pdel psubs BER FER
1 1.100000e-02 5.380830e-02 4.240000e-02 2.520844e-03 8.938584e-03
2 1.100000e-02 5.380830e-02 4.240000e-02 1.263710e-05 7.422903e-05

==> Figures/Conc_code_DNA_kmer-len5_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n228_k114_R05.txt <==
numSeq pins pdel psubs BER FER
1 1.716600e-02 2.861600e-02 2.315000e-02 1.629980e-03 2.752194e-02
2 1.716600e-02 2.861600e-02 2.315000e-02 5.458112e-07 1.823566e-04

==> Figures/Conc_code_DNA_kmer-len5_corrChannel_CC_2,1,2+LDPC_3,6_Optimized_n228_k114_R0625.txt <==
numSeq pins pdel psubs BER FER
1 1.716600e-02 2.861600e-02 2.315000e-02 5.709184e-03 8.380952e-02
2 1.716600e-02 2.861600e-02 2.315000e-02 2.681054e-06 4.882366e-04

==> Figures/DE_point_CC.txt <==
numSeq Rate
1 1.20000
2 1.31250
5 1.40000

==> Figures/DE_point_CC_long.txt <==
numSeq Rate
1 1.20000
